The miniJPAS & J-NEP surveys: Identification and characterization of the Ly$\alpha$ Emitter population and the Ly$\alpha$ Luminosity Function

We present the Lyman-$a$ (Lya) Luminosity Function (LF) at $2.05<z<3.75$, estimated from a sample of 67 Lya-emitter (LAE) candidates in the J-PAS Pathfinder surveys: miniJPAS and J-NEP. These two surveys cover a total effective area of $\sim 1.14$ deg$^2$ with 54 Narrow Band (NB) filters across the optical range, with typical limiting magnitudes of $\sim 23$. This set of NBs allows to probe Lya emission in a wide and continuous range of redshifts. We develop a method for detecting Lya emission for the estimation of the Lya LF using the whole J-PAS filter set. We test this method by applying it to the miniJPAS and J-NEP data. In order to compute the corrections needed to estimate the Lya LF and to test the performance of the candidates selection method, we build mock catalogs. These include representative populations of Lya Emitters at $1.9<z<4.5$ as well as their expected contaminants, namely low-$z$ galaxies and $z<2$ QSOs. We show that our method is able to provide the Lya LF at the intermediate-bright range of luminosity ($\rm 10^{43.5} erg\,s^{-1} \lesssim L_{Lya} \lesssim 10^{44.5} erg\,s^{-1}$). The photometric information provided by these surveys suggests that our samples are dominated by bright, Lya-emitting Active Galactic Nuclei. At $L_{{\rm Ly}a}<10^{44.5}$ erg\,s$^{-1}$, we fit our Lya LF to a power-law with slope $A=0.70\pm0.25$. We also fit a Schechter function to our data, obtaining: Log$(\Phi^* / \text{Mpc$^{-3}$})=-6.30^{+0.48}_{-0.70}$, Log$(L^*/ \rm erg\,s^{-1})=44.85^{+0.50}_{-0.32}$, $a=-1.65^{+0.29}_{-0.27}$. Overall, our results confirm the presence of an AGN component at the bright-end of the Lya LF. In particular, we find no significant contribution of star-forming LAEs to the Lya LF at Log$(L_{\rm Lya}$ / erg s$^{-1}$)>43.5. This work serves as a proof-of-concept for the results that can be obtained with the upcoming data releases of the J-PAS survey.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

